CF-OPT: Counterfactual Explanations for Structured Prediction

Optimization layers in deep neural networks have enjoyed a growing popularity in structured learning, improving the state of the art on a variety of applications. Yet, these pipelines lack interpretability since they are made of two opaque layers: a highly non-linear prediction model, such as a deep neural network, and an optimization layer, which is typically a complex black-box solver. Our goal is to improve the transparency of such methods by providing counterfactual explanations. We build upon variational autoencoders a principled way of obtaining counterfactuals: working in the latent space leads to a natural notion of plausibility of explanations. We finally introduce a variant of the classic loss for VAE training that improves their performance in our specific structured context. These provide the foundations of CF-OPT, a first-order optimization algorithm that can find counterfactual explanations for a broad class of structured learning architectures. Our numerical results show that both close and plausible explanations can be obtained for problems from the recent literature.

==> plots/csv/knapsack/result_depth_new.csv <==
depth,rel_mean,rel_high,rel_low,abs_mean,abs_high,abs_low,eps_mean,eps_high,eps_low
1,440.98,532.5373882580407,349.4226117419594,385.52,467.486850742441,303.55314925755897,140.95,192.9039206062449,88.99607939375508
2,2747.09,3323.873918025486,2170.306081974514,2348.18,2897.592255342126,1798.7677446578737,2585.82,3146.314903235883,2025.3250967641175
3,2185.01,2734.6893994697625,1635.330600530238,2372.11,2911.7144250875326,1832.5055749124676,3071.16,3646.4366018085475,2495.883398191452
4,2221.57,2758.3647030961483,1684.7752969038522,2784.34,3333.186021824328,2235.4939781756725,1986.46,2516.447208489992,1456.472791510008
5,1478.33,1920.80355928925,1035.85644071075,2317.17,2826.607287280169,1807.732712719831,2503.64,3058.444155581703,1948.835844418297


==> plots/csv/knapsack/result_eps_new.csv <==
eps,eps_mean,eps_high,eps_low
0.1,0.7796656523086131,0.9898887507821732,0.5694425538350529
0.2,1.1591951375454663,1.370844697372066,0.9475455777188665
0.5,3.0299241173267366,3.3620826366799705,2.6977655979735027
0.7,4.614538814425469,5.168033667141417,4.061043961709521
1,6.177463768720627,6.886233006134473,5.468694531306781
1.5,13.719466648101807,17.04816274909257,10.390770547111046
2,39.76633810520172,46.10539892714144,33.427277283262
3,197.82492623329162,251.43883239544277,144.21102007114047


==> plots/csv/knapsack/result_feat_new.csv <==
feat,rel_mean,rel_high,rel_low,abs_mean,abs_high,abs_low,eps_mean,eps_high,eps_low
2,1031.84,1416.375976736105,647.3040232638948,4160.36,4687.229411194089,3633.49058880591,144.92,183.51508935677697,106.324910643223
3,422.93,564.1179310108396,281.74206898916043,2262.53,2784.987516511023,1740.0724834889775,132.6,178.1489325064814,87.05106749351857
5,530.8,625.5638656636589,436.036134336341,811.88,1100.152834504137,523.607165495863,174.46,229.05139708758514,119.86860291241487
7,590.82,685.1888500459851,496.4511499540151,840.59,1140.747182556124,540.432817443876,131.43,169.26880643468553,93.59119356531447
10,602.54,697.1137327412554,507.96626725874455,282.55,321.87152151430564,243.22847848569438,156.97,203.6678829582841,110.2721170417159
12,675.06,764.6187242835805,585.5012757164194,304.24,334.749993851825,273.730006148175,151.57,199.2639511275969,103.8760488724031
15,588.78,684.6734064412439,492.8865935587561,265.08,284.5111770569258,245.64882294307418,150.24,196.22344734226004,104.25655265773999
20,581.8,676.7491610309432,486.85083896905667,262.48,291.6999976371252,233.26000236287484,194.29,252.0699376401048,136.5100623598952
25,620.34,713.9217890664119,526.7582109335882,268.47,297.02527565101764,239.9147243489824,126.87,170.7356289635701,83.0043710364299
30,584.07,677.7182800734836,490.4217199265166,261.12,294.7674893745373,227.47251062546272,155.69,231.06798515045622,80.31201484954377


==> plots/csv/knapsack/result_item_new.csv <==
item,rel_mean,rel_high,rel_low,abs_mean,abs_high,abs_low,eps_mean,eps_high,eps_low
5,994.96,1027.928469197923,961.991530802077,564.74,632.6416852188397,496.8383147811603,422.22,549.5983434159261,294.8416565840739
6,960.35,1001.4985779151601,919.2014220848399,904.65,1131.089298566923,678.2107014330771,312.52,401.38871911574734,223.65128088425263
7,487.86,586.9390992999352,388.7809007000649,740.79,1013.1727017575352,468.4072982424647,249.99,315.6409511681164,184.33904883188364
8,825.87,896.7768008623264,754.9631991376737,361.65,406.3415792206988,316.95842077930115,226.08,291.38930984827203,160.770690151728
9,890.88,953.7772598532687,827.9827401467313,478.33,534.9187203885863,421.7412796114137,207.19,267.1770844730964,147.2029155269036
10,704.89,792.3094887962999,617.4705112037001,521.87,685.9835789371787,357.7564210628213,157.72,195.9926132061243,119.4473867938757
15,381.35,471.33245103818854,291.3675489618115,1133.44,1512.872103972374,754.0078960276262,89.8,117.21750678088728,62.38249321911272
20,392.71,534.4869527101439,250.93304728985603,1361.58,1758.6064924521506,964.5535075478493,132.85,179.51018149771815,86.18981850228184
25,266.89,349.18018811186664,184.59981188813333,1538.64,1989.58222117394,1087.6977788260601,156.8,210.56005964580027,103.03994035419977
30,303.74,390.1715670863279,217.3084329136721,2079.62,2577.2337065253023,1582.0062934746977,115.23,157.91199484693283,72.54800515306718


==> plots/csv/spg/varying_context_dim.csv <==
context_dim,rel_mean,rel_high,rel_low,abs_mean,abs_high,abs_low,eps_mean,eps_high,eps_low
10,245.44,268.39469327746286,222.4853067225371,291.39,452.3342179329422,130.4457820670578,100.48,109.91191753110681,91.0480824688932
15,215.47,230.23814036179235,200.70185963820765,157.64,175.10738364399202,140.17261635600795,96.88,134.80277654931928,58.95722345068072
20,225.76,242.75802855505307,208.7619714449469,135.94,151.2475829346896,120.6324170653104,122.49,215.8691538046817,29.110846195318288
25,221.4,239.12824063013588,203.67175936986413,142.44,159.15822141085587,125.72177858914412,105.85,135.9053761733238,75.7946238266762
30,201.29,210.52496155781927,192.05503844218072,136.99,152.79706875288394,121.18293124711606,69.37,82.33464531136892,56.40535468863109
35,207.1,219.3430674783732,194.8569325216268,129.49,143.534668403291,115.44533159670902,150.12,240.77461819328127,59.46538180671874
40,189.76,197.89993073425074,181.62006926574924,122.67,135.72725035746808,109.61274964253194,74.24,84.11614885460926,64.36385114539073
45,196.51,206.989440007863,186.03055999213697,120.28,131.93486869019125,108.62513130980876,189.8,323.4240259953277,56.17597400467233
50,206.48,216.26326612914113,196.69673387085885,127.46,137.53906707460567,117.38093292539433,108.45,159.5355369696747,57.364463030325304
100,200.53,209.01503242101055,192.04496757898946,118.93,128.72173531104676,109.13826468895324,188.56,312.75669973627475,64.36330026372522


==> plots/csv/spg/varying_depth.csv <==
n_layers,rel_mean,rel_high,rel_low,abs_mean,abs_high,abs_low,eps_mean,eps_high,eps_low
1,144.52,154.61708148692483,134.4229185130752,106.01,119.31998738986631,92.7000126101337,177.1,182.24331038923376,171.95668961076623
2,154.74,179.96314579980856,129.51685420019146,519.48,779.0151989559675,259.9448010440325,217.84,259.5275064592547,176.15249354074533
3,184.79,274.97623587451915,94.60376412548086,696.56,1015.0507152783301,378.06928472166976,241.68,373.9884288349068,109.3715711650932
4,145.62,196.03031433436615,95.20968566563387,330.53,527.6398134758024,133.42018652419762,156.8,184.13845209956116,129.46154790043886
5,167.78,240.0671733254635,95.4928266745365,706.41,1035.5331405825339,377.2868594174661,140.17,168.93700560047222,111.40299439952777


==> plots/csv/spg/varying_epsilon.csv <==
epsilon,dist_mean,dist_high,dist_low
0.2,1.523119674581103,1.8978941323852985,1.1483452167769077
0.5,1.6185475630313158,1.856335285914673,1.3807598401479586
0.7,2.4055179097503423,2.8190749516897555,1.9919608678109288
1,2.8806660582870247,3.3057812448698702,2.455550871704179
1.5,4.133536869734526,4.776225293745078,3.490848445723973
2,5.618617181479931,6.4370054332245585,4.800228929735304
3,9.036562672555446,10.574036162995855,7.499089182115038


==> plots/csv/spg/varying_grid_size.csv <==
grid_size,rel_mean,rel_high,rel_low,abs_mean,abs_high,abs_low,eps_mean,eps_high,eps_low
2,514.81,580.6999453056565,448.9200546943435,514.81,580.6999453056565,448.9200546943435,787.68,830.3122562382241,745.0477437617758
3,274.92,298.1606859291545,251.67931407084552,203.48,225.77435133825605,181.18564866174393,296.61,313.0255796817048,280.1944203182952
4,165.22,179.62410867584663,150.81589132415337,117.87,135.15399203568435,100.58600796431566,220.56,229.29110462326503,211.82889537673498
5,169.55,179.310814759025,159.78918524097503,187.45,304.0193860165695,70.88061398343046,187.94,193.22610364847304,182.65389635152695
7,116.09,126.19550967494466,105.98449032505535,216.21,362.5011366975266,69.91886330247345,155.96,159.99245124141632,151.9275487585837
10,46.24,57.337447304601184,35.14255269539882,540.76,718.3022400526658,363.21775994733423,85.89,97.98696042344523,73.79303957655478


==> plots/csv/warcraft/iterations_beta.csv <==
beta,iter sphere mean,iter sphere high,iter sphere low,iter none mean,iter none high,iter none low
0,2016.15,2341.484779888502,1690.815220111498,2016.15,2341.484779888502,1690.815220111498
0.1,2207.2,2532.8230118870592,1881.5769881129404,2016.15,2341.484779888502,1690.815220111498
0.3,2036.075,2353.7768482331744,1718.3731517668257,2016.15,2341.484779888502,1690.815220111498
0.5,1825.45,2164.1795109905543,1486.7204890094458,2016.15,2341.484779888502,1690.815220111498
1,1762.425,2106.446458254823,1418.4035417451769,2016.15,2341.484779888502,1690.815220111498
3,1763.675,2114.7494878380867,1412.6005121619132,2016.15,2341.484779888502,1690.815220111498
5,1736.05,2077.2113164324173,1394.8886835675826,2016.15,2341.484779888502,1690.815220111498
10,1809.4,2163.3972082793875,1455.4027917206126,2016.15,2341.484779888502,1690.815220111498
30,1946.6,2276.749061070299,1616.450938929701,2016.15,2341.484779888502,1690.815220111498
50,1837.875,2164.6509352865123,1511.0990647134875,2016.15,2341.484779888502,1690.815220111498
100,1786.55,2118.4524970347466,1454.6475029652534,2016.15,2341.484779888502,1690.815220111498


==> plots/csv/warcraft/loss_beta.csv <==
beta,loss sphere mean,loss sphere high,loss sphere low,loss center mean,loss center high,loss center low,loss none mean,loss none high,loss none low
0,147.89355387687684,176.03753813203795,119.74956962171572,147.89355387687684,176.03753813203795,119.74956962171572,147.89355387687684,176.03753813203795,119.74956962171572
0.1,152.56402316093445,180.92923058671178,124.19881573515714,161.87331047058106,195.03513628054287,128.71148466061925,147.89355387687684,176.03753813203795,119.74956962171572
0.3,145.7279637336731,170.33426293259245,121.12166453475376,184.79874715805053,219.88464508018004,149.71284923592103,147.89355387687684,176.03753813203795,119.74956962171572
0.5,153.21692709922792,183.62357541747429,122.81027878098155,207.1445405960083,246.6876928666536,167.60138832536302,147.89355387687684,176.03753813203795,119.74956962171572
1,154.72994122505187,184.7294388137548,124.73044363634895,253.2883988380432,304.71840728791153,201.85839038817485,147.89355387687684,176.03753813203795,119.74956962171572
3,169.5592396736145,204.1734899327174,134.94498941451164,336.7123208999634,395.6153967614384,277.8092450384884,147.89355387687684,176.03753813203795,119.74956962171572
5,172.7021652698517,216.33582099299613,129.06850954670725,404.63136711120603,472.2982154946852,336.96451872772684,147.89355387687684,176.03753813203795,119.74956962171572
10,158.90881567001344,185.70292619250003,132.11470514752685,520.3188095092773,619.2026680600505,421.43495095850415,147.89355387687684,176.03753813203795,119.74956962171572
30,174.41440424919128,203.72004591768842,145.10876258069413,1250.6183166503906,1599.1853245527066,902.0513087480747,147.89355387687684,176.03753813203795,119.74956962171572
50,163.40804452896117,193.41200556176358,133.40408349615876,2074.3795272827147,2657.765186844649,1490.9938677207801,147.89355387687684,176.03753813203795,119.74956962171572
100,166.07919836044312,200.86803690328196,131.29035981760427,4918.934835815429,7136.935134116258,2700.934537514601,147.89355387687684,176.03753813203795,119.74956962171572


==> plots/csv/warcraft/loss_cavae.csv <==
alpha,loss mean,loss high,loss low
0,305.30283729553224,383.6505214057007,226.9551531853638
0.1,369.18355796813967,468.2363382270277,270.1307777092516
0.2,350.8492268371582,425.96381315835276,275.73464051596363
0.3,391.42581489562986,494.6848465373589,288.1667832539008
0.5,194.06872806549072,241.79412652126285,146.34332960971858
0.7,194.5856700515747,241.9910476997854,147.180292403364
1,172.13057991027833,208.2346646241407,136.02649519641596
2,187.74440586090088,231.28457085953465,144.2042408622671
3,178.30151054382324,217.01067695266255,139.59234413498393
5,178.5573893737793,211.40356173406806,145.71121701349054
10,181.1499772644043,210.4634051517742,151.8365493770344


==> plots/csv/warcraft/reconstruction_beta.csv <==
beta,rec sphere mean,rec sphere high,rec sphere low,rec center mean,rec center high,rec center low,rec none mean,rec none high,rec none low
0,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
0.1,0.0017893341646413319,0.002132610777496316,0.0014460575517863477,0.0016828678504680283,0.0020998134400783005,0.001265922260857756,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
0.3,0.001724947763432283,0.002039647028514723,0.0014102484983498432,0.0014398480190720875,0.001692894149677912,0.0011868018884662631,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
0.5,0.0017420187992684077,0.002084287483313856,0.0013997501152229592,0.0013701473297260236,0.0016389337000832487,0.0011013609593687984,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
1,0.0015985663136234506,0.0018869279763525397,0.0013102046508943616,0.0015452422041562386,0.0018315306504344997,0.0012589537578779775,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
3,0.0015669579996028915,0.001813380585214878,0.001320535413990905,0.0014076758685405365,0.0015671326537404062,0.001248219083340667,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
5,0.001723808552196715,0.0021644830489565905,0.0012831340554368396,0.0016309225873555988,0.0018561107690949592,0.0014057344056162384,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
10,0.0014391293450898956,0.0016810162291774078,0.0011972424610023835,0.0019565067879739216,0.002494521286945276,0.0014184922890025668,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
30,0.0013772291429631877,0.001613041895665222,0.0011414163902611534,0.0026050680346088482,0.003126686195148836,0.0020834498740688605,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
50,0.00126293795692618,0.0014613561301530938,0.0010645197836992662,0.002761711202037986,0.003212253679201741,0.0023111687248742315,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267
100,0.0015590970135235694,0.001847259297605911,0.0012709347294412277,0.0033084829192375764,0.00413780343320691,0.0024791624052682426,0.0017427124519599601,0.0020619046263247935,0.0014235202775951267


==> plots/csv/warcraft/relative_regret_and_reconstruction.csv <==
alpha,true_regret_mean,true_regret_high,true_regret_low,predicted_regret_mean,predicted_regret_high,predicted_regret_low,reconstruction_mean,reconstruction_high,reconstruction_low
0,6.9186015,7.085122,6.752081,6.451761,6.607463,6.2960587,105.90912,106.76632,105.05192
0.1,6.810117,6.9721017,6.648132,6.2429705,6.394733,6.091208,111.188675,112.15799,110.21936
0.2,5.7444887,5.8884606,5.600517,5.176679,5.301577,5.051781,106.278275,107.23869,105.317856
0.3,5.41702,5.5552187,5.278821,5.0383954,5.167373,4.9094176,105.82109,106.81821,104.823975
0.5,5.0606823,5.202311,4.9190536,4.5173354,4.645413,4.389258,99.46669,100.20866,98.724724
0.7,4.8347435,4.9701757,4.6993113,4.1992893,4.315569,4.0830097,102.55467,103.31466,101.794685
1,4.6266017,4.7665067,4.4866967,3.8634765,3.9785104,3.7484426,97.07034,97.82337,96.317314
2,3.493799,3.597834,3.3897638,2.8717773,2.9614656,2.782089,96.18032,96.92209,95.43855
3,3.5678036,3.6752105,3.4603968,2.8112338,2.8990314,2.723436,101.466034,102.26429,100.66778
5,3.293007,3.395594,3.19042,2.5562418,2.641313,2.4711704,113.37758,114.256195,112.49896
10,3.3783395,3.481418,3.2752612,2.5955434,2.6755304,2.5155563,153.23459,154.20459,152.26459


==> plots/csv/warcraft/stability_beta.csv <==
beta,stab sphere mean,stab sphere high,stab sphere low,stab none mean,stab none high,stab none low
0,7.574533242441247,9.647105657182085,5.501960827700409,7.574533242441247,9.647105657182085,5.501960827700409
0.1,6.357741120446008,8.534521980246128,4.180960260645888,7.574533242441247,9.647105657182085,5.501960827700409
0.3,6.927383682145649,8.653949460112075,5.200817904179223,7.574533242441247,9.647105657182085,5.501960827700409
0.5,7.127223800052889,9.165693282290746,5.08875431781503,7.574533242441247,9.647105657182085,5.501960827700409
1,5.63775907177213,7.387043555726096,3.8884745878181652,7.574533242441247,9.647105657182085,5.501960827700409
3,6.581579536301874,8.804104076162597,4.3590549964411505,7.574533242441247,9.647105657182085,5.501960827700409
5,5.888952131790575,7.5360152963040665,4.241888967277083,7.574533242441247,9.647105657182085,5.501960827700409
10,5.314562107536247,6.827661824485233,3.8014623905872607,7.574533242441247,9.647105657182085,5.501960827700409
30,5.6176616897573695,7.139351602972855,4.095971776541884,7.574533242441247,9.647105657182085,5.501960827700409
50,5.945801752227631,7.937036020530758,3.954567483924503,7.574533242441247,9.647105657182085,5.501960827700409
100,5.913516369764693,7.757655975033289,4.069376764496097,7.574533242441247,9.647105657182085,5.501960827700409

